Circuit Quantum Electrodynamics of Granular Aluminum Resonators

The introduction of crystalline defects or dopants can give rise to so-called "dirty superconductors", characterized by reduced coherence length and quasiparticle mean free path. In particular, granular superconductors such as Granular Aluminum (GrAl), consisting of remarkably uniform grains connected by Josephson contacts have attracted interest since the sixties thanks to their rich phase diagram and practical advantages, like increased critical temperature, critical field, and kinetic inductance. Here we report the measurement and modeling of circuit quantum electrodynamics properties of GrAl microwave resonators in a wide frequency range, up to the spectral superconducting gap. Interestingly, we observe self-Kerr coefficients ranging from $10^{-2}$ Hz to $10^5$ Hz, within an order of magnitude from analytic calculations based on GrAl microstructure. This amenable nonlinearity, combined with the relatively high quality factors in the $10^5$ range, open new avenues for applications in quantum information processing and kinetic inductance detectors.

==> MPI_R4.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MPI_R4.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{349.59996982bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.00058081)%
    \put(0,0){\includegraphics[width=\unitlength]{MPI_R4.eps}}%
    \put(0.32466049,0.00343092){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.54214391,0.00343092){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.756301,0.00343092){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.15611488,0.00358705){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.24687902,0.00358705){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.02068507,0.1369281){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{25}}}%
    \put(0.02068507,0.24910608){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.02068507,0.36128377){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{75}}}%
    \put(0.00528332,0.47346174){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.00528332,0.58563668){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{125}}}%
    \put(0.00528332,0.69781458){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{150}}}%
    \put(0.00528332,0.80999256){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{175}}}%
    \put(0.00528332,0.92217053){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.16337978,0.35311116){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Plasma frequency}}}%
    \put(0.16337978,0.57279095){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Al gap}}}%
    \put(0.16337978,0.75585745){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{GrAl gap}}}%
    \put(0.86358604,0.94834248){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3000 $\mu\Omega$cm}}}%
    \put(0.64968106,0.94834248){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80 $\mu\Omega$cm}}}%
    \put(0.86358604,0.98080735){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{GrAl}}}}%
    \put(0.64968106,0.98080735){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{GrAl}}}}%
    \put(0.43578068,0.98080735){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{Al}}}}%
    \put(0.43435048,0.15243172){\color[rgb]{0,0.62745098,1}\makebox(0,0)[b]{\smash{\textbf{18 nm}}}}%
    \put(0.43500413,0.10208842){\color[rgb]{0.18431373,0.21568627,1}\makebox(0,0)[b]{\smash{\textbf{25 nm}}}}%
    \put(0.16387155,0.94834248){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4000 $\mu\Omega$cm}}}%
    \put(0.16418999,0.98080735){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{GrAl}}}}%
  \end{picture}%
\endgroup%

